A Classification of $G$-invariant Shallow Neural Networks

When trying to fit a deep neural network (DNN) to a $G$-invariant target function with $G$ a group, it only makes sense to constrain the DNN to be $G$-invariant as well. However, there can be many different ways to do this, thus raising the problem of ``$G$-invariant neural architecture design'': What is the optimal $G$-invariant architecture for a given problem? Before we can consider the optimization problem itself, we must understand the search space, the architectures in it, and how they relate to one another. In this paper, we take a first step towards this goal; we prove a theorem that gives a classification of all $G$-invariant single-hidden-layer or ``shallow'' neural network ($G$-SNN) architectures with ReLU activation for any finite orthogonal group $G$, and we prove a second theorem that characterizes the inclusion maps or ``network morphisms'' between the architectures that can be leveraged during neural architecture search (NAS). The proof is based on a correspondence of every $G$-SNN to a signed permutation representation of $G$ acting on the hidden neurons; the classification is equivalently given in terms of the first cohomology classes of $G$, thus admitting a topological interpretation. The $G$-SNN architectures corresponding to nontrivial cohomology classes have, to our knowledge, never been explicitly identified in the literature previously. Using a code implementation, we enumerate the $G$-SNN architectures for some example groups $G$ and visualize their structure. Finally, we prove that architectures corresponding to inequivalent cohomology classes coincide in function space only when their weight matrices are zero, and we discuss the implications of this for NAS.

==> figs/text/C_2/cohomology/0-H0_K0_2x2.csv <==
i,j,color,sign
1,2,red,1
2,1,red,1


==> figs/text/C_2/cohomology/1-H1_K0_1x2.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_2/cohomology/2-H1_K1_1x2.csv <==
i,j,color,sign
1,1,red,-1


==> figs/text/C_2/weights/0-H0_K0_2x2.txt <==
[[1, 2],
 [2, 1]]


==> figs/text/C_2/weights/1-H1_K0_1x2.txt <==
[[1, 1]]


==> figs/text/C_2/weights/2-H1_K1_1x2.txt <==
[[ 1, -1]]


==> figs/text/C_2xC_2/cohomology/0-H0_K0_4x4.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
2,1,red,1
2,4,blue,1
3,4,red,1
3,1,blue,1
4,3,red,1
4,2,blue,1


==> figs/text/C_2xC_2/cohomology/1-H1_K0_2x4.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,1,red,1
2,2,blue,1


==> figs/text/C_2xC_2/cohomology/2-H2_K0_2x4.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
2,2,red,1
2,1,blue,1


==> figs/text/C_2xC_2/cohomology/3-H3_K1_2x4.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,-1
2,1,red,1
2,1,blue,-1


==> figs/text/C_2xC_2/cohomology/4-H4_K0_1x4.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/C_2xC_2/cohomology/5-H4_K2_1x4.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,-1


==> figs/text/C_2xC_2/cohomology/6-H4_K3_1x4.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,1


==> figs/text/C_2xC_2/weights/0-H0_K0_4x4.txt <==
[[1, 2, 3, 4],
 [2, 1, 3, 4],
 [1, 2, 4, 3],
 [2, 1, 4, 3]]


==> figs/text/C_2xC_2/weights/1-H1_K0_2x4.txt <==
[[1, 2, 3, 3],
 [2, 1, 3, 3]]


==> figs/text/C_2xC_2/weights/2-H2_K0_2x4.txt <==
[[1, 1, 2, 3],
 [1, 1, 3, 2]]


==> figs/text/C_2xC_2/weights/3-H3_K1_2x4.txt <==
[[ 1, -1,  2, -2],
 [-1,  1,  2, -2]]


==> figs/text/C_2xC_2/weights/4-H4_K0_1x4.txt <==
[[1, 1, 2, 2]]


==> figs/text/C_2xC_2/weights/5-H4_K2_1x4.txt <==
[[ 0,  0,  1, -1]]


==> figs/text/C_2xC_2/weights/6-H4_K3_1x4.txt <==
[[ 1, -1,  0,  0]]


==> figs/text/C_2xC_2xC_2/cohomology/0-H0_K0_8x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
1,5,green,1
2,1,red,1
2,4,blue,1
2,6,green,1
3,4,red,1
3,1,blue,1
3,7,green,1
4,3,red,1
4,2,blue,1
4,8,green,1
5,6,red,1
5,7,blue,1
5,1,green,1
6,5,red,1
6,8,blue,1
6,2,green,1
7,8,red,1
7,5,blue,1
7,3,green,1
8,7,red,1
8,6,blue,1
8,4,green,1


==> figs/text/C_2xC_2xC_2/cohomology/1-H1_K0_4x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
1,1,green,1
2,1,red,1
2,4,blue,1
2,2,green,1
3,4,red,1
3,1,blue,1
3,3,green,1
4,3,red,1
4,2,blue,1
4,4,green,1


==> figs/text/C_2xC_2xC_2/cohomology/10-H13_K3_2x6.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,-1
1,1,green,1
2,1,red,1
2,1,blue,-1
2,2,green,1


==> figs/text/C_2xC_2xC_2/cohomology/11-H15_K0_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1
1,1,green,1


==> figs/text/C_2xC_2xC_2/cohomology/12-H15_K4_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1
1,1,green,-1


==> figs/text/C_2xC_2xC_2/cohomology/13-H15_K6_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,-1
1,1,green,1


==> figs/text/C_2xC_2xC_2/cohomology/14-H15_K7_1x6.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,1
1,1,green,1


==> figs/text/C_2xC_2xC_2/cohomology/2-H2_K0_4x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
1,3,green,1
2,1,red,1
2,2,blue,1
2,4,green,1
3,4,red,1
3,3,blue,1
3,1,green,1
4,3,red,1
4,4,blue,1
4,2,green,1


==> figs/text/C_2xC_2xC_2/cohomology/3-H4_K0_4x6.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
1,3,green,1
2,2,red,1
2,1,blue,1
2,4,green,1
3,3,red,1
3,4,blue,1
3,1,green,1
4,4,red,1
4,3,blue,1
4,2,green,1


==> figs/text/C_2xC_2xC_2/cohomology/4-H7_K1_4x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
1,4,green,-1
2,1,red,1
2,4,blue,1
2,3,green,-1
3,4,red,1
3,1,blue,1
3,2,green,-1
4,3,red,1
4,2,blue,1
4,1,green,-1


==> figs/text/C_2xC_2xC_2/cohomology/5-H8_K0_2x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1
1,2,green,1
2,2,red,1
2,2,blue,1
2,1,green,1


==> figs/text/C_2xC_2xC_2/cohomology/6-H9_K0_2x6.csv <==
i,j,color,sign
1,1,red,1
1,1,green,1
1,2,blue,1
2,2,red,1
2,2,green,1
2,1,blue,1


==> figs/text/C_2xC_2xC_2/cohomology/7-H10_K2_2x6.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
1,2,green,-1
2,2,red,1
2,1,blue,1
2,1,green,-1


==> figs/text/C_2xC_2xC_2/cohomology/8-H11_K0_2x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
1,1,green,1
2,1,red,1
2,2,blue,1
2,2,green,1


==> figs/text/C_2xC_2xC_2/cohomology/9-H12_K3_2x6.csv <==
i,j,color,sign
1,2,red,1
1,2,green,-1
1,1,blue,1
2,1,red,1
2,1,green,-1
2,2,blue,1


==> figs/text/C_2xC_2xC_2/weights/0-H0_K0_8x6.txt <==
[[1, 2, 3, 4, 5, 6],
 [2, 1, 3, 4, 5, 6],
 [1, 2, 4, 3, 5, 6],
 [2, 1, 4, 3, 5, 6],
 [1, 2, 3, 4, 6, 5],
 [2, 1, 3, 4, 6, 5],
 [1, 2, 4, 3, 6, 5],
 [2, 1, 4, 3, 6, 5]]


==> figs/text/C_2xC_2xC_2/weights/1-H1_K0_4x6.txt <==
[[1, 2, 3, 4, 5, 5],
 [2, 1, 3, 4, 5, 5],
 [1, 2, 4, 3, 5, 5],
 [2, 1, 4, 3, 5, 5]]


==> figs/text/C_2xC_2xC_2/weights/10-H13_K3_2x6.txt <==
[[ 1, -1,  2, -2,  0,  0],
 [-1,  1,  2, -2,  0,  0]]


==> figs/text/C_2xC_2xC_2/weights/11-H15_K0_1x6.txt <==
[[1, 1, 2, 2, 3, 3]]


==> figs/text/C_2xC_2xC_2/weights/12-H15_K4_1x6.txt <==
[[ 0,  0,  0,  0,  1, -1]]


==> figs/text/C_2xC_2xC_2/weights/13-H15_K6_1x6.txt <==
[[ 0,  0,  1, -1,  0,  0]]


==> figs/text/C_2xC_2xC_2/weights/14-H15_K7_1x6.txt <==
[[ 1, -1,  0,  0,  0,  0]]


==> figs/text/C_2xC_2xC_2/weights/2-H2_K0_4x6.txt <==
[[1, 2, 3, 3, 4, 5],
 [2, 1, 3, 3, 4, 5],
 [1, 2, 3, 3, 5, 4],
 [2, 1, 3, 3, 5, 4]]


==> figs/text/C_2xC_2xC_2/weights/3-H4_K0_4x6.txt <==
[[1, 1, 2, 3, 4, 5],
 [1, 1, 3, 2, 4, 5],
 [1, 1, 2, 3, 5, 4],
 [1, 1, 3, 2, 5, 4]]


==> figs/text/C_2xC_2xC_2/weights/4-H7_K1_4x6.txt <==
[[ 1, -1,  2, -2,  3, -3],
 [-1,  1,  2, -2,  3, -3],
 [ 1, -1, -2,  2,  3, -3],
 [-1,  1, -2,  2,  3, -3]]


==> figs/text/C_2xC_2xC_2/weights/5-H8_K0_2x6.txt <==
[[1, 1, 2, 2, 3, 4],
 [1, 1, 2, 2, 4, 3]]


==> figs/text/C_2xC_2xC_2/weights/6-H9_K0_2x6.txt <==
[[1, 1, 2, 3, 4, 4],
 [1, 1, 3, 2, 4, 4]]


==> figs/text/C_2xC_2xC_2/weights/7-H10_K2_2x6.txt <==
[[ 0,  0,  1, -1,  2, -2],
 [ 0,  0, -1,  1,  2, -2]]


==> figs/text/C_2xC_2xC_2/weights/8-H11_K0_2x6.txt <==
[[1, 2, 3, 3, 4, 4],
 [2, 1, 3, 3, 4, 4]]


==> figs/text/C_2xC_2xC_2/weights/9-H12_K3_2x6.txt <==
[[ 1, -1,  0,  0,  2, -2],
 [-1,  1,  0,  0,  2, -2]]


==> figs/text/C_2xC_4/cohomology/0-H0_K0_8x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
2,1,red,1
2,4,blue,1
3,4,red,1
3,5,blue,1
4,3,red,1
4,6,blue,1
5,6,red,1
5,7,blue,1
6,5,red,1
6,8,blue,1
7,8,red,1
7,1,blue,1
8,7,red,1
8,2,blue,1


==> figs/text/C_2xC_4/cohomology/1-H1_K0_4x6.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
2,2,red,1
2,3,blue,1
3,3,red,1
3,4,blue,1
4,4,red,1
4,1,blue,1


==> figs/text/C_2xC_4/cohomology/10-H7_K3_1x6.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,1


==> figs/text/C_2xC_4/cohomology/2-H2_K0_4x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
2,1,red,1
2,4,blue,1
3,4,red,1
3,1,blue,1
4,3,red,1
4,2,blue,1


==> figs/text/C_2xC_4/cohomology/3-H3_K1_4x6.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
2,1,red,1
2,4,blue,1
3,4,red,1
3,2,blue,-1
4,3,red,1
4,1,blue,-1


==> figs/text/C_2xC_4/cohomology/4-H4_K0_2x6.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
2,2,red,1
2,1,blue,1


==> figs/text/C_2xC_4/cohomology/5-H4_K2_2x6.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
2,2,red,1
2,1,blue,-1


==> figs/text/C_2xC_4/cohomology/6-H5_K0_2x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,1,red,1
2,2,blue,1


==> figs/text/C_2xC_4/cohomology/7-H6_K1_2x6.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,-1
2,1,red,1
2,1,blue,-1


==> figs/text/C_2xC_4/cohomology/8-H7_K0_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/C_2xC_4/cohomology/9-H7_K2_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,-1


==> figs/text/C_2xC_4/weights/0-H0_K0_8x6.txt <==
[[1, 2, 3, 4, 5, 6],
 [2, 1, 3, 4, 5, 6],
 [1, 2, 6, 3, 4, 5],
 [2, 1, 6, 3, 4, 5],
 [1, 2, 5, 6, 3, 4],
 [2, 1, 5, 6, 3, 4],
 [1, 2, 4, 5, 6, 3],
 [2, 1, 4, 5, 6, 3]]


==> figs/text/C_2xC_4/weights/1-H1_K0_4x6.txt <==
[[1, 1, 2, 3, 4, 5],
 [1, 1, 5, 2, 3, 4],
 [1, 1, 4, 5, 2, 3],
 [1, 1, 3, 4, 5, 2]]


==> figs/text/C_2xC_4/weights/10-H7_K3_1x6.txt <==
[[ 1, -1,  0,  0,  0,  0]]


==> figs/text/C_2xC_4/weights/2-H2_K0_4x6.txt <==
[[1, 2, 3, 4, 3, 4],
 [2, 1, 3, 4, 3, 4],
 [1, 2, 4, 3, 4, 3],
 [2, 1, 4, 3, 4, 3]]


==> figs/text/C_2xC_4/weights/3-H3_K1_4x6.txt <==
[[ 1, -1,  2,  3, -2, -3],
 [-1,  1,  2,  3, -2, -3],
 [ 1, -1, -3,  2,  3, -2],
 [-1,  1, -3,  2,  3, -2]]


==> figs/text/C_2xC_4/weights/4-H4_K0_2x6.txt <==
[[1, 1, 2, 3, 2, 3],
 [1, 1, 3, 2, 3, 2]]


==> figs/text/C_2xC_4/weights/5-H4_K2_2x6.txt <==
[[ 0,  0,  1,  2, -1, -2],
 [ 0,  0, -2,  1,  2, -1]]


==> figs/text/C_2xC_4/weights/6-H5_K0_2x6.txt <==
[[1, 2, 3, 3, 3, 3],
 [2, 1, 3, 3, 3, 3]]


==> figs/text/C_2xC_4/weights/7-H6_K1_2x6.txt <==
[[ 1, -1,  2, -2,  2, -2],
 [-1,  1,  2, -2,  2, -2]]


==> figs/text/C_2xC_4/weights/8-H7_K0_1x6.txt <==
[[1, 1, 2, 2, 2, 2]]


==> figs/text/C_2xC_4/weights/9-H7_K2_1x6.txt <==
[[ 0,  0,  1, -1,  1, -1]]


==> figs/text/C_3/cohomology/0-H0_K0_3x3.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,1,red,1


==> figs/text/C_3/cohomology/1-H1_K0_1x3.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_3/weights/0-H0_K0_3x3.txt <==
[[1, 2, 3],
 [3, 1, 2],
 [2, 3, 1]]


==> figs/text/C_3/weights/1-H1_K0_1x3.txt <==
[[1, 1, 1]]


==> figs/text/C_4/cohomology/0-H0_K0_4x4.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,1,red,1


==> figs/text/C_4/cohomology/1-H1_K0_2x4.csv <==
i,j,color,sign
1,2,red,1
2,1,red,1


==> figs/text/C_4/cohomology/2-H1_K1_2x4.csv <==
i,j,color,sign
1,2,red,1
2,1,red,-1


==> figs/text/C_4/cohomology/3-H2_K0_1x4.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_4/cohomology/4-H2_K1_1x4.csv <==
i,j,color,sign
1,1,red,-1


==> figs/text/C_4/weights/0-H0_K0_4x4.txt <==
[[1, 2, 3, 4],
 [4, 1, 2, 3],
 [3, 4, 1, 2],
 [2, 3, 4, 1]]


==> figs/text/C_4/weights/1-H1_K0_2x4.txt <==
[[1, 2, 1, 2],
 [2, 1, 2, 1]]


==> figs/text/C_4/weights/2-H1_K1_2x4.txt <==
[[ 1,  2, -1, -2],
 [-2,  1,  2, -1]]


==> figs/text/C_4/weights/3-H2_K0_1x4.txt <==
[[1, 1, 1, 1]]


==> figs/text/C_4/weights/4-H2_K1_1x4.txt <==
[[ 1, -1,  1, -1]]


==> figs/text/C_5/cohomology/0-H0_K0_5x5.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,5,red,1
5,1,red,1


==> figs/text/C_5/cohomology/1-H1_K0_1x5.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_5/weights/0-H0_K0_5x5.txt <==
[[1, 2, 3, 4, 5],
 [5, 1, 2, 3, 4],
 [4, 5, 1, 2, 3],
 [3, 4, 5, 1, 2],
 [2, 3, 4, 5, 1]]


==> figs/text/C_5/weights/1-H1_K0_1x5.txt <==
[[1, 1, 1, 1, 1]]


==> figs/text/C_6/cohomology/0-H0_K0_6x6.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,5,red,1
5,6,red,1
6,1,red,1


==> figs/text/C_6/cohomology/1-H1_K0_3x6.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,1,red,1


==> figs/text/C_6/cohomology/2-H1_K1_3x6.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,1,red,-1


==> figs/text/C_6/cohomology/3-H2_K0_2x6.csv <==
i,j,color,sign
1,2,red,1
2,1,red,1


==> figs/text/C_6/cohomology/4-H3_K0_1x6.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_6/cohomology/5-H3_K1_1x6.csv <==
i,j,color,sign
1,1,red,-1


==> figs/text/C_6/weights/0-H0_K0_6x6.txt <==
[[1, 2, 3, 4, 5, 6],
 [6, 1, 2, 3, 4, 5],
 [5, 6, 1, 2, 3, 4],
 [4, 5, 6, 1, 2, 3],
 [3, 4, 5, 6, 1, 2],
 [2, 3, 4, 5, 6, 1]]


==> figs/text/C_6/weights/1-H1_K0_3x6.txt <==
[[1, 2, 3, 1, 2, 3],
 [3, 1, 2, 3, 1, 2],
 [2, 3, 1, 2, 3, 1]]


==> figs/text/C_6/weights/2-H1_K1_3x6.txt <==
[[ 1,  2,  3, -1, -2, -3],
 [-3,  1,  2,  3, -1, -2],
 [-2, -3,  1,  2,  3, -1]]


==> figs/text/C_6/weights/3-H2_K0_2x6.txt <==
[[1, 2, 1, 2, 1, 2],
 [2, 1, 2, 1, 2, 1]]


==> figs/text/C_6/weights/4-H3_K0_1x6.txt <==
[[1, 1, 1, 1, 1, 1]]


==> figs/text/C_6/weights/5-H3_K1_1x6.txt <==
[[ 1, -1,  1, -1,  1, -1]]


==> figs/text/C_7/cohomology/0-H0_K0_7x7.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,5,red,1
5,6,red,1
6,7,red,1
7,1,red,1


==> figs/text/C_7/cohomology/1-H1_K0_1x7.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_7/weights/0-H0_K0_7x7.txt <==
[[1, 2, 3, 4, 5, 6, 7],
 [7, 1, 2, 3, 4, 5, 6],
 [6, 7, 1, 2, 3, 4, 5],
 [5, 6, 7, 1, 2, 3, 4],
 [4, 5, 6, 7, 1, 2, 3],
 [3, 4, 5, 6, 7, 1, 2],
 [2, 3, 4, 5, 6, 7, 1]]


==> figs/text/C_7/weights/1-H1_K0_1x7.txt <==
[[1, 1, 1, 1, 1, 1, 1]]


==> figs/text/C_8/cohomology/0-H0_K0_8x8.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,5,red,1
5,6,red,1
6,7,red,1
7,8,red,1
8,1,red,1


==> figs/text/C_8/cohomology/1-H1_K0_4x8.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,1,red,1


==> figs/text/C_8/cohomology/2-H1_K1_4x8.csv <==
i,j,color,sign
1,2,red,1
2,3,red,1
3,4,red,1
4,1,red,-1


==> figs/text/C_8/cohomology/3-H2_K0_2x8.csv <==
i,j,color,sign
1,2,red,1
2,1,red,1


==> figs/text/C_8/cohomology/4-H2_K1_2x8.csv <==
i,j,color,sign
1,2,red,1
2,1,red,-1


==> figs/text/C_8/cohomology/5-H3_K0_1x8.csv <==
i,j,color,sign
1,1,red,1


==> figs/text/C_8/cohomology/6-H3_K1_1x8.csv <==
i,j,color,sign
1,1,red,-1


==> figs/text/C_8/weights/0-H0_K0_8x8.txt <==
[[1, 2, 3, 4, 5, 6, 7, 8],
 [8, 1, 2, 3, 4, 5, 6, 7],
 [7, 8, 1, 2, 3, 4, 5, 6],
 [6, 7, 8, 1, 2, 3, 4, 5],
 [5, 6, 7, 8, 1, 2, 3, 4],
 [4, 5, 6, 7, 8, 1, 2, 3],
 [3, 4, 5, 6, 7, 8, 1, 2],
 [2, 3, 4, 5, 6, 7, 8, 1]]


==> figs/text/C_8/weights/1-H1_K0_4x8.txt <==
[[1, 2, 3, 4, 1, 2, 3, 4],
 [4, 1, 2, 3, 4, 1, 2, 3],
 [3, 4, 1, 2, 3, 4, 1, 2],
 [2, 3, 4, 1, 2, 3, 4, 1]]


==> figs/text/C_8/weights/2-H1_K1_4x8.txt <==
[[ 1,  2,  3,  4, -1, -2, -3, -4],
 [-4,  1,  2,  3,  4, -1, -2, -3],
 [-3, -4,  1,  2,  3,  4, -1, -2],
 [-2, -3, -4,  1,  2,  3,  4, -1]]


==> figs/text/C_8/weights/3-H2_K0_2x8.txt <==
[[1, 2, 1, 2, 1, 2, 1, 2],
 [2, 1, 2, 1, 2, 1, 2, 1]]


==> figs/text/C_8/weights/4-H2_K1_2x8.txt <==
[[ 1,  2, -1, -2,  1,  2, -1, -2],
 [-2,  1,  2, -1, -2,  1,  2, -1]]


==> figs/text/C_8/weights/5-H3_K0_1x8.txt <==
[[1, 1, 1, 1, 1, 1, 1, 1]]


==> figs/text/C_8/weights/6-H3_K1_1x8.txt <==
[[ 1, -1,  1, -1,  1, -1,  1, -1]]


==> figs/text/D_3/cohomology/0-H0_K0_6x3.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,1
2,3,red,1
2,6,blue,1
3,1,red,1
3,5,blue,1
4,5,red,1
4,1,blue,1
5,6,red,1
5,3,blue,1
6,4,red,1
6,2,blue,1


==> figs/text/D_3/cohomology/1-H1_K0_3x3.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,3,blue,1
3,1,red,1
3,2,blue,1


==> figs/text/D_3/cohomology/2-H1_K1_3x3.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,3,blue,-1
3,1,red,1
3,2,blue,-1


==> figs/text/D_3/cohomology/3-H3_K0_1x3.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/D_3/weights/0-H0_K0_6x3.txt <==
[[1, 2, 3],
 [3, 1, 2],
 [2, 3, 1],
 [3, 2, 1],
 [1, 3, 2],
 [2, 1, 3]]


==> figs/text/D_3/weights/1-H1_K0_3x3.txt <==
[[1, 2, 1],
 [1, 1, 2],
 [2, 1, 1]]


==> figs/text/D_3/weights/2-H1_K1_3x3.txt <==
[[ 1,  0, -1],
 [-1,  1,  0],
 [ 0, -1,  1]]


==> figs/text/D_3/weights/3-H3_K0_1x3.txt <==
[[1, 1, 1]]


==> figs/text/D_4/cohomology/0-H0_K0_8x4.csv <==
i,j,color,sign
1,2,red,1
1,5,blue,1
2,3,red,1
2,8,blue,1
3,4,red,1
3,7,blue,1
4,1,red,1
4,6,blue,1
5,6,red,1
5,1,blue,1
6,7,red,1
6,4,blue,1
7,8,red,1
7,3,blue,1
8,5,red,1
8,2,blue,1


==> figs/text/D_4/cohomology/1-H1_K1_4x4.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
2,1,red,-1
2,4,blue,-1
3,4,red,1
3,1,blue,1
4,3,red,-1
4,2,blue,-1


==> figs/text/D_4/cohomology/10-H7_K0_1x4.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/D_4/cohomology/11-H7_K3_1x4.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,-1


==> figs/text/D_4/cohomology/2-H2_K0_4x4.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,1
2,3,red,1
2,3,blue,1
3,4,red,1
3,2,blue,1
4,1,red,1
4,1,blue,1


==> figs/text/D_4/cohomology/3-H3_K0_4x4.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,4,blue,1
3,4,red,1
3,3,blue,1
4,1,red,1
4,2,blue,1


==> figs/text/D_4/cohomology/4-H3_K1_4x4.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,4,blue,-1
3,4,red,1
3,3,blue,-1
4,1,red,1
4,2,blue,-1


==> figs/text/D_4/cohomology/5-H4_K0_2x4.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,1
2,1,red,1
2,1,blue,1


==> figs/text/D_4/cohomology/6-H4_K2_2x4.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,1
2,1,red,-1
2,1,blue,1


==> figs/text/D_4/cohomology/7-H4_K3_2x4.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,-1
2,1,red,-1
2,1,blue,-1


==> figs/text/D_4/cohomology/8-H6_K1_2x4.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,1,red,-1
2,2,blue,-1


==> figs/text/D_4/cohomology/9-H6_K3_2x4.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,1,red,-1
2,2,blue,1


==> figs/text/D_4/weights/0-H0_K0_8x4.txt <==
[[1, 2, 3, 4],
 [4, 1, 2, 3],
 [3, 4, 1, 2],
 [2, 3, 4, 1],
 [4, 3, 2, 1],
 [1, 4, 3, 2],
 [2, 1, 4, 3],
 [3, 2, 1, 4]]


==> figs/text/D_4/weights/1-H1_K1_4x4.txt <==
[[ 1,  2, -1, -2],
 [-2,  1,  2, -1],
 [-2, -1,  2,  1],
 [ 1, -2, -1,  2]]


==> figs/text/D_4/weights/10-H7_K0_1x4.txt <==
[[1, 1, 1, 1]]


==> figs/text/D_4/weights/11-H7_K3_1x4.txt <==
[[ 1, -1,  1, -1]]


==> figs/text/D_4/weights/2-H2_K0_4x4.txt <==
[[1, 2, 3, 2],
 [2, 1, 2, 3],
 [3, 2, 1, 2],
 [2, 3, 2, 1]]


==> figs/text/D_4/weights/3-H3_K0_4x4.txt <==
[[1, 2, 2, 1],
 [1, 1, 2, 2],
 [2, 1, 1, 2],
 [2, 2, 1, 1]]


==> figs/text/D_4/weights/4-H3_K1_4x4.txt <==
[[ 1,  2, -2, -1],
 [-1,  1,  2, -2],
 [-2, -1,  1,  2],
 [ 2, -2, -1,  1]]


==> figs/text/D_4/weights/5-H4_K0_2x4.txt <==
[[1, 2, 1, 2],
 [2, 1, 2, 1]]


==> figs/text/D_4/weights/6-H4_K2_2x4.txt <==
[[ 0,  1,  0, -1],
 [-1,  0,  1,  0]]


==> figs/text/D_4/weights/7-H4_K3_2x4.txt <==
[[ 1,  0, -1,  0],
 [ 0,  1,  0, -1]]


==> figs/text/D_4/weights/8-H6_K1_2x4.txt <==
[[ 1, -1, -1,  1],
 [ 1,  1, -1, -1]]


==> figs/text/D_4/weights/9-H6_K3_2x4.txt <==
[[ 1,  1, -1, -1],
 [-1,  1,  1, -1]]


==> figs/text/D_5/cohomology/0-H0_K0_10x5.csv <==
i,j,color,sign
1,2,red,1
1,6,blue,1
2,3,red,1
2,10,blue,1
3,4,red,1
3,9,blue,1
4,5,red,1
4,8,blue,1
5,1,red,1
5,7,blue,1
6,7,red,1
6,1,blue,1
7,8,red,1
7,5,blue,1
8,9,red,1
8,4,blue,1
9,10,red,1
9,3,blue,1
10,6,red,1
10,2,blue,1


==> figs/text/D_5/cohomology/1-H1_K0_5x5.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,5,blue,1
3,4,red,1
3,4,blue,1
4,5,red,1
4,3,blue,1
5,1,red,1
5,2,blue,1


==> figs/text/D_5/cohomology/2-H1_K1_5x5.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,5,blue,-1
3,4,red,1
3,4,blue,-1
4,5,red,1
4,3,blue,-1
5,1,red,1
5,2,blue,-1


==> figs/text/D_5/cohomology/3-H3_K0_1x5.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/D_5/weights/0-H0_K0_10x5.txt <==
[[1, 2, 3, 4, 5],
 [5, 1, 2, 3, 4],
 [4, 5, 1, 2, 3],
 [3, 4, 5, 1, 2],
 [2, 3, 4, 5, 1],
 [5, 4, 3, 2, 1],
 [1, 5, 4, 3, 2],
 [2, 1, 5, 4, 3],
 [3, 2, 1, 5, 4],
 [4, 3, 2, 1, 5]]


==> figs/text/D_5/weights/1-H1_K0_5x5.txt <==
[[1, 2, 3, 2, 1],
 [1, 1, 2, 3, 2],
 [2, 1, 1, 2, 3],
 [3, 2, 1, 1, 2],
 [2, 3, 2, 1, 1]]


==> figs/text/D_5/weights/2-H1_K1_5x5.txt <==
[[ 1,  2,  0, -2, -1],
 [-1,  1,  2,  0, -2],
 [-2, -1,  1,  2,  0],
 [ 0, -2, -1,  1,  2],
 [ 2,  0, -2, -1,  1]]


==> figs/text/D_5/weights/3-H3_K0_1x5.txt <==
[[1, 1, 1, 1, 1]]


==> figs/text/D_6/cohomology/0-H0_K0_12x6.csv <==
i,j,color,sign
1,2,red,1
1,7,blue,1
2,3,red,1
2,12,blue,1
3,4,red,1
3,11,blue,1
4,5,red,1
4,10,blue,1
5,6,red,1
5,9,blue,1
6,1,red,1
6,8,blue,1
7,8,red,1
7,1,blue,1
8,9,red,1
8,6,blue,1
9,10,red,1
9,5,blue,1
10,11,red,1
10,4,blue,1
11,12,red,1
11,3,blue,1
12,7,red,1
12,2,blue,1


==> figs/text/D_6/cohomology/1-H1_K0_6x6.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,1
2,3,red,1
2,3,blue,1
3,4,red,1
3,2,blue,1
4,5,red,1
4,1,blue,1
5,6,red,1
5,6,blue,1
6,1,red,1
6,5,blue,1


==> figs/text/D_6/cohomology/10-H5_K3_3x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,3,blue,1
3,1,red,-1
3,2,blue,1


==> figs/text/D_6/cohomology/11-H6_K0_2x6.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,1
2,1,red,1
2,1,blue,1


==> figs/text/D_6/cohomology/12-H9_K0_1x6.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1


==> figs/text/D_6/cohomology/13-H9_K3_1x6.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,-1


==> figs/text/D_6/cohomology/2-H1_K1_6x6.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,-1
2,3,red,1
2,3,blue,-1
3,4,red,1
3,2,blue,-1
4,5,red,1
4,1,blue,-1
5,6,red,1
5,6,blue,-1
6,1,red,1
6,5,blue,-1


==> figs/text/D_6/cohomology/3-H2_K0_6x6.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,1
2,3,red,1
2,6,blue,1
3,1,red,1
3,5,blue,1
4,5,red,1
4,1,blue,1
5,6,red,1
5,3,blue,1
6,4,red,1
6,2,blue,1


==> figs/text/D_6/cohomology/4-H2_K1_6x6.csv <==
i,j,color,sign
1,2,red,1
1,4,blue,1
2,3,red,1
2,6,blue,-1
3,1,red,-1
3,5,blue,-1
4,5,red,1
4,1,blue,1
5,6,red,1
5,3,blue,-1
6,4,red,-1
6,2,blue,-1


==> figs/text/D_6/cohomology/5-H3_K0_6x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,6,blue,1
3,4,red,1
3,5,blue,1
4,5,red,1
4,4,blue,1
5,6,red,1
5,3,blue,1
6,1,red,1
6,2,blue,1


==> figs/text/D_6/cohomology/6-H3_K1_6x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,6,blue,-1
3,4,red,1
3,5,blue,-1
4,5,red,1
4,4,blue,-1
5,6,red,1
5,3,blue,-1
6,1,red,1
6,2,blue,-1


==> figs/text/D_6/cohomology/7-H5_K0_3x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,3,blue,1
3,1,red,1
3,2,blue,1


==> figs/text/D_6/cohomology/8-H5_K1_3x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,1
2,3,red,1
2,3,blue,-1
3,1,red,-1
3,2,blue,-1


==> figs/text/D_6/cohomology/9-H5_K2_3x6.csv <==
i,j,color,sign
1,2,red,1
1,1,blue,-1
2,3,red,1
2,3,blue,-1
3,1,red,1
3,2,blue,-1


==> figs/text/D_6/weights/0-H0_K0_12x6.txt <==
[[1, 2, 3, 4, 5, 6],
 [6, 1, 2, 3, 4, 5],
 [5, 6, 1, 2, 3, 4],
 [4, 5, 6, 1, 2, 3],
 [3, 4, 5, 6, 1, 2],
 [2, 3, 4, 5, 6, 1],
 [6, 5, 4, 3, 2, 1],
 [1, 6, 5, 4, 3, 2],
 [2, 1, 6, 5, 4, 3],
 [3, 2, 1, 6, 5, 4],
 [4, 3, 2, 1, 6, 5],
 [5, 4, 3, 2, 1, 6]]


==> figs/text/D_6/weights/1-H1_K0_6x6.txt <==
[[1, 2, 1, 3, 4, 3],
 [3, 1, 2, 1, 3, 4],
 [4, 3, 1, 2, 1, 3],
 [3, 4, 3, 1, 2, 1],
 [1, 3, 4, 3, 1, 2],
 [2, 1, 3, 4, 3, 1]]


==> figs/text/D_6/weights/10-H5_K3_3x6.txt <==
[[ 1,  2,  1, -1, -2, -1],
 [-1,  1,  2,  1, -1, -2],
 [-2, -1,  1,  2,  1, -1]]


==> figs/text/D_6/weights/11-H6_K0_2x6.txt <==
[[1, 2, 1, 2, 1, 2],
 [2, 1, 2, 1, 2, 1]]


==> figs/text/D_6/weights/12-H9_K0_1x6.txt <==
[[1, 1, 1, 1, 1, 1]]


==> figs/text/D_6/weights/13-H9_K3_1x6.txt <==
[[ 1, -1,  1, -1,  1, -1]]


==> figs/text/D_6/weights/2-H1_K1_6x6.txt <==
[[ 1,  0, -1,  2,  0, -2],
 [-2,  1,  0, -1,  2,  0],
 [ 0, -2,  1,  0, -1,  2],
 [ 2,  0, -2,  1,  0, -1],
 [-1,  2,  0, -2,  1,  0],
 [ 0, -1,  2,  0, -2,  1]]


==> figs/text/D_6/weights/3-H2_K0_6x6.txt <==
[[1, 2, 3, 1, 2, 3],
 [3, 1, 2, 3, 1, 2],
 [2, 3, 1, 2, 3, 1],
 [3, 2, 1, 3, 2, 1],
 [1, 3, 2, 1, 3, 2],
 [2, 1, 3, 2, 1, 3]]


==> figs/text/D_6/weights/4-H2_K1_6x6.txt <==
[[ 1,  2,  3, -1, -2, -3],
 [-3,  1,  2,  3, -1, -2],
 [-2, -3,  1,  2,  3, -1],
 [-3, -2, -1,  3,  2,  1],
 [ 1, -3, -2, -1,  3,  2],
 [ 2,  1, -3, -2, -1,  3]]


==> figs/text/D_6/weights/5-H3_K0_6x6.txt <==
[[1, 2, 3, 3, 2, 1],
 [1, 1, 2, 3, 3, 2],
 [2, 1, 1, 2, 3, 3],
 [3, 2, 1, 1, 2, 3],
 [3, 3, 2, 1, 1, 2],
 [2, 3, 3, 2, 1, 1]]


==> figs/text/D_6/weights/6-H3_K1_6x6.txt <==
[[ 1,  2,  3, -3, -2, -1],
 [-1,  1,  2,  3, -3, -2],
 [-2, -1,  1,  2,  3, -3],
 [-3, -2, -1,  1,  2,  3],
 [ 3, -3, -2, -1,  1,  2],
 [ 2,  3, -3, -2, -1,  1]]


==> figs/text/D_6/weights/7-H5_K0_3x6.txt <==
[[1, 2, 1, 1, 2, 1],
 [1, 1, 2, 1, 1, 2],
 [2, 1, 1, 2, 1, 1]]


==> figs/text/D_6/weights/8-H5_K1_3x6.txt <==
[[ 1,  0, -1, -1,  0,  1],
 [ 1,  1,  0, -1, -1,  0],
 [ 0,  1,  1,  0, -1, -1]]


==> figs/text/D_6/weights/9-H5_K2_3x6.txt <==
[[ 1,  0, -1,  1,  0, -1],
 [-1,  1,  0, -1,  1,  0],
 [ 0, -1,  1,  0, -1,  1]]


==> figs/text/Q_8/cohomology/0-H0_K0_8x8.csv <==
i,j,color,sign
1,2,red,1
1,5,blue,1
1,6,green,1
2,3,red,1
2,8,blue,1
2,5,green,1
3,4,red,1
3,7,blue,1
3,8,green,1
4,1,red,1
4,6,blue,1
4,7,green,1
5,6,red,1
5,3,blue,1
5,4,green,1
6,7,red,1
6,2,blue,1
6,3,green,1
7,8,red,1
7,1,blue,1
7,2,green,1
8,5,red,1
8,4,blue,1
8,1,green,1


==> figs/text/Q_8/cohomology/1-H1_K0_4x8.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
1,4,green,1
2,1,red,1
2,4,blue,1
2,3,green,1
3,4,red,1
3,1,blue,1
3,2,green,1
4,3,red,1
4,2,blue,1
4,1,green,1


==> figs/text/Q_8/cohomology/10-H5_K1_1x8.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,-1
1,1,green,1


==> figs/text/Q_8/cohomology/11-H5_K2_1x8.csv <==
i,j,color,sign
1,1,red,-1
1,1,blue,1
1,1,green,-1


==> figs/text/Q_8/cohomology/12-H5_K3_1x8.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,-1
1,1,green,-1


==> figs/text/Q_8/cohomology/2-H1_K1_4x8.csv <==
i,j,color,sign
1,2,red,1
1,3,blue,1
1,4,green,1
2,1,red,-1
2,4,blue,-1
2,3,green,1
3,4,red,1
3,1,blue,-1
3,2,green,-1
4,3,red,-1
4,2,blue,1
4,1,green,-1


==> figs/text/Q_8/cohomology/3-H2_K0_2x8.csv <==
i,j,color,sign
1,2,red,1
1,2,green,1
1,1,blue,1
2,1,red,1
2,1,green,1
2,2,blue,1


==> figs/text/Q_8/cohomology/4-H2_K1_2x8.csv <==
i,j,color,sign
1,2,red,1
1,2,green,-1
1,1,blue,-1
2,1,red,1
2,1,green,-1
2,2,blue,-1


==> figs/text/Q_8/cohomology/5-H3_K0_2x8.csv <==
i,j,color,sign
1,1,red,1
1,2,blue,1
1,2,green,1
2,2,red,1
2,1,blue,1
2,1,green,1


==> figs/text/Q_8/cohomology/6-H3_K1_2x8.csv <==
i,j,color,sign
1,1,red,-1
1,2,blue,1
1,2,green,-1
2,2,red,-1
2,1,blue,1
2,1,green,-1


==> figs/text/Q_8/cohomology/7-H4_K0_2x8.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,1
1,1,green,1
2,1,red,1
2,1,blue,1
2,2,green,1


==> figs/text/Q_8/cohomology/8-H4_K1_2x8.csv <==
i,j,color,sign
1,2,red,1
1,2,blue,-1
1,1,green,-1
2,1,red,1
2,1,blue,-1
2,2,green,-1


==> figs/text/Q_8/cohomology/9-H5_K0_1x8.csv <==
i,j,color,sign
1,1,red,1
1,1,blue,1
1,1,green,1


==> figs/text/Q_8/weights/0-H0_K0_8x8.txt <==
[[1, 2, 3, 4, 5, 6, 7, 8],
 [4, 3, 1, 2, 8, 7, 5, 6],
 [2, 1, 4, 3, 6, 5, 8, 7],
 [3, 4, 2, 1, 7, 8, 6, 5],
 [6, 5, 7, 8, 1, 2, 4, 3],
 [8, 7, 6, 5, 3, 4, 1, 2],
 [5, 6, 8, 7, 2, 1, 3, 4],
 [7, 8, 5, 6, 4, 3, 2, 1]]


==> figs/text/Q_8/weights/1-H1_K0_4x8.txt <==
[[1, 1, 2, 2, 3, 3, 4, 4],
 [2, 2, 1, 1, 4, 4, 3, 3],
 [3, 3, 4, 4, 1, 1, 2, 2],
 [4, 4, 3, 3, 2, 2, 1, 1]]


==> figs/text/Q_8/weights/10-H5_K1_1x8.txt <==
[[ 1,  1, -1, -1, -1, -1,  1,  1]]


==> figs/text/Q_8/weights/11-H5_K2_1x8.txt <==
[[ 1,  1, -1, -1,  1,  1, -1, -1]]


==> figs/text/Q_8/weights/12-H5_K3_1x8.txt <==
[[ 1,  1,  1,  1, -1, -1, -1, -1]]


==> figs/text/Q_8/weights/2-H1_K1_4x8.txt <==
[[ 1, -1,  2, -2,  3, -3,  4, -4],
 [-2,  2,  1, -1, -4,  4,  3, -3],
 [-3,  3,  4, -4,  1, -1, -2,  2],
 [-4,  4, -3,  3,  2, -2,  1, -1]]


==> figs/text/Q_8/weights/3-H2_K0_2x8.txt <==
[[1, 1, 2, 2, 1, 1, 2, 2],
 [2, 2, 1, 1, 2, 2, 1, 1]]


==> figs/text/Q_8/weights/4-H2_K1_2x8.txt <==
[[ 1,  1,  2,  2, -1, -1, -2, -2],
 [ 2,  2,  1,  1, -2, -2, -1, -1]]


==> figs/text/Q_8/weights/5-H3_K0_2x8.txt <==
[[1, 1, 1, 1, 2, 2, 2, 2],
 [2, 2, 2, 2, 1, 1, 1, 1]]


==> figs/text/Q_8/weights/6-H3_K1_2x8.txt <==
[[ 1,  1, -1, -1,  2,  2, -2, -2],
 [ 2,  2, -2, -2,  1,  1, -1, -1]]


==> figs/text/Q_8/weights/7-H4_K0_2x8.txt <==
[[1, 1, 2, 2, 2, 2, 1, 1],
 [2, 2, 1, 1, 1, 1, 2, 2]]


==> figs/text/Q_8/weights/8-H4_K1_2x8.txt <==
[[ 1,  1,  2,  2, -2, -2, -1, -1],
 [ 2,  2,  1,  1, -1, -1, -2, -2]]


==> figs/text/Q_8/weights/9-H5_K0_1x8.txt <==
[[1, 1, 1, 1, 1, 1, 1, 1]]

